Characterization of a Spatially Resolved Multi-Element Laser Ablation Ion Source

A laser ablation ion source (LAS) is a powerful tool by which diverse species of ions can be produced for mass spectrometer calibration, or surface study applications. It is necessary to frequently shift the laser position on the target to selectively ablate materials in a controlled manner, and to mitigate degradation of the target surface caused by ablation. An alternative to mounting the target onto a rotation wheel or $x-y$ translation stage, is to shift the laser position with a final reflection from a motorized kinematic mirror mount. Such a system has been developed, assembled and characterized with a two axis motorized mirror and various metal targets. In the system presented here, ions are ablated from the target surface and guided by a 90 degree quadrupole bender to a Faraday cup where the ion current is measured. Spatially resolved scans of the target are produced by actuating the mirror motors, thus moving the laser spot across the target, and performing synchronous measurements of the ion current to construct 2D images of a target surface which can be up to 50~mm in diameter. The spatial resolution of the system has been measured by scanning the interfaces between metals such as steel and niobium, where it was demonstrated that the LAS can selectively ablate an area of diameter $\approx$50 $\mu$m. This work informs the development of subsequent LAS systems, that are intended to serve as multi-element ion sources for commercial and custom-built time-of-flight mass spectrometers, or to selectively study surface specific regions of samples.

==> manifest.txt <==
% Copyright 2019 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 email.jpeg
 facebook.jpeg
 gplus.jpeg
 linkedin.jpeg
 twitter.jpeg
 url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


